X-Ray-to-Radio Offset Inference from Low-Count X-Ray Jets

Observations of positional offsets between the location of X-ray and radio features in many resolved, extragalactic jets indicates that the emitting regions are not co-spatial, an important piece of evidence in the debate over the origin of the X-ray emission on kpc scales. The existing literature is nearly exclusively focused on jets with sufficiently deep Chandra observations to yield accurate positions for X-ray features, but most of the known X-ray jets are detected with tens of counts or fewer, making detailed morphological comparisons difficult. Here we report the detection of X-ray-to-radio positional offsets in 15 extragalactic jets from an analysis of 22 sources with low-count Chandra observations, where we utilized the Low-count Image Reconstruction Algorithm (LIRA). This algorithm has allowed us to account for effects such as Poisson background fluctuations and nearby point sources which have previously made the detection of offsets difficult in shallow observations. Using this method, we find that in 55 % of knots with detectable offsets, the X-rays peak upstream of the radio, questioning the applicability of one-zone models, including the IC/CMB model for explaining the X-ray emission. We also report the non-detection of two previously claimed X-ray jets. Many, but not all, of our sources, follow a loose trend of increasing offset between the X-ray and radio emission, as well as a decreasing X-ray to radio flux ratio along the jet.

==> offset_figset_translation.csv <==
3C6.1_lira_paper_count.eps,"3C 6.1","Results for the analysis of 3C 6.1, an FR-II NLRG--with the VLA 8.4 GHz radio contours overlaid in the top panel--(a) The \textit{Chandra} observation, binned by a factor of 0.5. (b) The average added component. (c) Same as (a) and (b) but zoomed in to NHS (top) and SHS (bottom) respectively. The Red \texttt{X} marks the centroid of the added component within each ROI (dashed-green). The X-rays peak closer to the core than the radio in NHS. The jet appears to make a 90 deg turn to the west before reaching SHS where the X-rays peak upstream of the radio. (d)-(e) The distributions of $\xi$ in each ROI  for the observed image (shaded blue), 50 simulated images of the baseline model (gray) and their average (gray shaded area with a dashed-black curve). \Radiocontours{1.5, 8, 15, 40}"
3C6.1_lira_paper_add.eps,"3C 6.1"
3C6.1_lira_paper_offset.eps,"3C 6.1"
3C6.1_NHS_lira_post.eps,"3C 6.1"
3C6.1_SHS_lira_post.eps,"3C 6.1"
3C17_lira_paper_count.eps,3C 17,"Same as in Fig. \ref{fig:results_3C418}, for 3C 17, an FR-II BLRG. \Radiocontours{5, 10, 20, 40, 80}"
3C17_lira_paper_add.eps,3C 17
3C17_S3.7_lira_post.pdf,3C 17
3C17_S11.3_lira_post.pdf,3C 17
3C17_S10.8_lira_post.pdf,3C 17
3C133_lira_paper_count.eps,3C 133
3C133_lira_paper_add.eps,3C 133
3C133_B_lira_post.pdf,3C 133
